Data-driven Policy Transfer with Imprecise Perception Simulation

The paper presents a complete pipeline for learning continuous motion control policies for a mobile robot when only a non-differentiable physics simulator of robot-terrain interactions is available. The multi-modal state estimation of the robot is also complex and difficult to simulate, so we simultaneously learn a generative model which refines simulator outputs. We propose a coarse-to-fine learning paradigm, where the coarse motion planning is alternated with imitation learning and policy transfer to the real robot. The policy is jointly optimized with the generative model. We evaluate the method on a real-world platform in a batch of experiments.

==> figures/cycle_gan.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cycle_gan.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{557.67228735bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41289507)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cycle_gan.pdf}}%
    \put(0.20269185,0.26483133){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$G_s$}}}}%
    \put(0.72744845,0.2792346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$D_s$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cycle_gan.pdf}}%
    \put(0.76131433,0.11760192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$G$}}}}%
    \put(0.22857785,0.10014564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$D$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cycle_gan.pdf}}%
    \put(0.70704132,0.04588605){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\mathbf{x}_r \in \tau_r$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{cycle_gan.pdf}}%
    \put(0.15720545,0.35022605){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\mathbf{x}_s \in \tau_s$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{cycle_gan.pdf}}%
  \end{picture}%
\endgroup%


==> figures/figures/sim_results.csv <==
name,complex4,test1,test1_1,test1_3,test2,test3,test3_1,test4,test5,very_complex,
0ep-1ep-no_nans-0.2742-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.13,0.05,0.00,0.00,0.81,0.16,0.15,1.00,1.00,0.16,
0ep-1ep-no_nans-0.2815-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,-,0.42,0.62,0.07,1.00,0.65,0.23,1.00,1.00,-,
0ep-1ep-no_nans-0.2839-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,0.00,0.00,0.00,0.00,0.94,0.89,1.00,1.00,-,
0ep-1ep-no_nans-0.2860-lr_0.03-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.94,1.00,0.71,0.51,1.00,1.00,0.84,1.00,1.00,0.01,
0ep-2ep-no_nans-0.2743-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.71,0.05,0.05,0.04,0.95,1.00,0.20,1.00,1.00,-,
0ep-2ep-no_nans-0.2765-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.17,1.00,1.00,0.30,1.00,0.13,0.14,1.00,1.00,-,
0ep-2ep-no_nans-0.2767-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.98,0.01,0.02,0.00,1.00,1.00,0.28,1.00,1.00,-,
0ep-3ep-no_nans-0.2688-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-3,0.48,1.00,0.96,0.16,1.00,0.59,0.50,1.00,1.00,-,
0ep-3ep-no_nans-0.2713-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,0.93,1.00,0.93,0.49,0.31,0.93,0.90,1.00,1.00,-,
0ep-3ep-no_nans-0.2731-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.55,0.00,0.00,0.00,0.00,0.80,0.63,1.00,1.00,-,
0ep-3ep-no_nans-0.2733-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-1,0.00,1.00,1.00,0.04,0.62,0.01,0.00,1.00,1.00,-,
0ep-4ep-no_nans-0.2858-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,0.97,1.00,0.98,1.00,0.97,0.99,0.11,1.00,1.00,-,
0ep-4ep-no_nans-0.2866-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-4,0.63,0.99,0.95,0.90,1.00,0.68,0.47,1.00,1.00,-,
0ep-4ep-no_nans-0.2883-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-1,0.94,1.00,1.00,0.97,1.00,1.00,0.09,1.00,1.00,-,
0ep-nans-0.2657-lr_0.02-decay_0.97-dec_steps_3000-ep_150k-gclip_1e-7,0.88,0.04,0.00,0.00,0.00,1.00,0.03,1.00,1.00,0.00,
0ep-no_nans-0.2610-lr___-decay___-dec_steps___-ep___-gclip_no,0.86,1.00,0.50,0.51,1.00,1.00,0.05,1.00,1.00,0.22,
0ep-no_nans-0.2626-lr___-decay____-dec_steps___-ep___-gclip___,0.90,1.00,0.92,0.72,1.00,1.00,0.29,1.00,1.00,0.31,
1ep-nans-0.2727-lr_0.02-decay_0.97-dec_steps_3000-ep_150k-gclip_1e-7,0.00,1.00,1.00,0.70,1.00,0.00,0.00,1.00,1.00,0.00,
1ep-no_nans-0.2607-lr_0.02-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.18,1.00,1.00,0.66,1.00,0.29,0.21,1.00,1.00,0.41,
4ep-nans-0.2907-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,0.28,0.48,0.63,0.00,0.20,0.02,1.00,1.00,-,
4ep-nans-0.2914-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,-,1.00,0.03,0.11,0.09,0.00,0.00,1.00,1.00,-,
4ep-nans2-0.2886-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,-,0.01,0.00,0.01,1.00,1.00,1.00,1.00,1.00,-,
4ep-nans2-0.2901-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-1,-,0.03,0.44,0.52,0.87,0.80,0.50,1.00,1.00,-,
5ep-nans-0.2750-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-1,-,1.00,1.00,0.20,1.00,0.97,0.22,1.00,1.00,-,
5ep-nans-0.2934-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,1.00,0.86,0.89,1.00,0.93,0.77,1.00,1.00,-,
5ep-nans-0.2975-lr_0.20-decay_0.97-dec_steps_3000-ep_80k-gclip_1.00e-07-4,-,0.01,0.00,0.01,0.00,0.12,0.04,1.00,1.00,-,
5ep-nans-200ms-0.2228-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,0.60,0.79,0.43,0.16,0.99,0.98,1.00,1.00,-,
5ep-nans-200ms-0.2246-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-8,-,0.46,0.50,0.39,0.92,0.93,0.07,1.00,1.00,-,
5ep-nans-200ms-0.2259-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-7,-,0.00,0.00,0.00,1.00,0.53,0.49,1.00,1.00,-,
5ep-nans-200ms-0.2267-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-11,-,0.99,1.00,0.12,0.00,0.10,0.09,1.00,1.00,-,
6ep-nans-0.2780-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,1.00,0.50,0.66,1.00,0.52,0.52,1.00,1.00,-,
6ep-nans-0.2792-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-4,-,1.00,0.99,0.33,1.00,0.34,0.24,1.00,1.00,-,
6ep-nans-0.2864-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,1.00,0.95,0.56,0.14,0.81,0.62,1.00,1.00,-,
6ep-nans-0.2877-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,-,0.76,0.75,0.68,0.00,0.16,0.05,1.00,1.00,-,
6ep-nans-0.2889-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,0.00,0.00,0.00,0.92,0.26,0.18,1.00,1.00,-,
7ep-nans-0.2896-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-10,-,1.00,0.95,0.14,1.00,0.02,0.01,1.00,1.00,-,
7ep-nans-0.2947-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-13,-,1.00,1.00,0.57,1.00,0.69,0.56,1.00,1.00,-,
7ep-nans-0.2949-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-18,-,1.00,1.00,0.45,1.00,0.86,0.69,1.00,1.00,-,
7ep-nans-0.2967-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-4,-,1.00,1.00,0.96,1.00,0.60,0.06,1.00,1.00,-,
7ep-nans-0.2969-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-14,-,0.92,0.98,0.06,0.99,0.08,0.07,1.00,1.00,-,
7ep-nans-0.2995-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,1.00,0.97,0.99,1.00,0.64,0.04,1.00,1.00,-,
7ep-nans-0.2998-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-15,-,0.72,0.97,0.89,1.00,0.23,0.00,1.00,1.00,-,
7ep-nans-0.2999-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-7,-,1.00,0.98,0.35,1.00,0.78,0.56,1.00,1.00,-,
current_best-nans,0.88,0.04,0.00,0.00,0.00,1.00,0.03,1.00,1.00,0.00,
current_best-no_nans,0.93,1.00,0.93,0.49,0.31,0.93,0.90,1.00,1.00,-,
test,-,0.00,0.00,0.00,0.92,0.26,0.18,1.00,1.00,-,


==> figures/figures/sim_results_pruned.csv <==
\textbf{1} & 0.05 & 0.00 & 0.00 & 0.81 & 0.16 & 0.15 & 1.00 & 1.00 & 3.17 \\
\textbf{2} & 1.00 & 1.00 & 0.30 & 1.00 & 0.13 & 0.14 & 1.00 & 1.00 & 5.57 \\
\textbf{3} & 1.00 & 0.93 & 0.49 & 0.31 & 0.93 & 0.90 & 1.00 & 1.00 & 6.56 \\
\textbf{4} & 0.03 & 0.44 & 0.52 & 0.87 & 0.80 & 0.50 & 1.00 & 1.00 & 5.16 \\
\textbf{5} & 0.60 & 0.79 & 0.43 & 0.16 & 0.99 & 0.98 & 1.00 & 1.00 & 5.95 \\
\textbf{6} & 1.00 & 0.50 & 0.66 & 1.00 & 0.52 & 0.52 & 1.00 & 1.00 & 6.20 \\
\textbf{7} & 1.00 & 1.00 & 0.57 & 1.00 & 0.69 & 0.56 & 1.00 & 1.00 & 6.82 \\


==> figures/generator_input.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'generator_input.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1134.83968419bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31115148)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{generator_input.pdf}}%
    \put(0.44464344,0.16742226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{CONV}}}}%
    \put(0.64484644,0.16448512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{DENSE}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{generator_input.pdf}}%
  \end{picture}%
\endgroup%


==> figures/sim_results.csv <==
name,complex4,test1,test1_1,test1_3,test2,test3,test3_1,test4,test5,very_complex,
0ep-1ep-no_nans-0.2742-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.13,0.05,0.00,0.00,0.81,0.16,0.15,1.00,1.00,0.16,
0ep-1ep-no_nans-0.2815-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,-,0.42,0.62,0.07,1.00,0.65,0.23,1.00,1.00,-,
0ep-1ep-no_nans-0.2839-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,0.00,0.00,0.00,0.00,0.94,0.89,1.00,1.00,-,
0ep-1ep-no_nans-0.2860-lr_0.03-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.94,1.00,0.71,0.51,1.00,1.00,0.84,1.00,1.00,0.01,
0ep-2ep-no_nans-0.2743-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.71,0.05,0.05,0.04,0.95,1.00,0.20,1.00,1.00,-,
0ep-2ep-no_nans-0.2765-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.17,1.00,1.00,0.30,1.00,0.13,0.14,1.00,1.00,-,
0ep-2ep-no_nans-0.2767-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.98,0.01,0.02,0.00,1.00,1.00,0.28,1.00,1.00,-,
0ep-3ep-no_nans-0.2688-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-3,0.48,1.00,0.96,0.16,1.00,0.59,0.50,1.00,1.00,-,
0ep-3ep-no_nans-0.2713-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,0.93,1.00,0.93,0.49,0.31,0.93,0.90,1.00,1.00,-,
0ep-3ep-no_nans-0.2731-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.55,0.00,0.00,0.00,0.00,0.80,0.63,1.00,1.00,-,
0ep-3ep-no_nans-0.2733-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-1,0.00,1.00,1.00,0.04,0.62,0.01,0.00,1.00,1.00,-,
0ep-4ep-no_nans-0.2858-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,0.97,1.00,0.98,1.00,0.97,0.99,0.11,1.00,1.00,-,
0ep-4ep-no_nans-0.2866-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-4,0.63,0.99,0.95,0.90,1.00,0.68,0.47,1.00,1.00,-,
0ep-4ep-no_nans-0.2883-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-1,0.94,1.00,1.00,0.97,1.00,1.00,0.09,1.00,1.00,-,
0ep-nans-0.2657-lr_0.02-decay_0.97-dec_steps_3000-ep_150k-gclip_1e-7,0.88,0.04,0.00,0.00,0.00,1.00,0.03,1.00,1.00,0.00,
0ep-no_nans-0.2610-lr___-decay___-dec_steps___-ep___-gclip_no,0.86,1.00,0.50,0.51,1.00,1.00,0.05,1.00,1.00,0.22,
0ep-no_nans-0.2626-lr___-decay____-dec_steps___-ep___-gclip___,0.90,1.00,0.92,0.72,1.00,1.00,0.29,1.00,1.00,0.31,
1ep-nans-0.2727-lr_0.02-decay_0.97-dec_steps_3000-ep_150k-gclip_1e-7,0.00,1.00,1.00,0.70,1.00,0.00,0.00,1.00,1.00,0.00,
1ep-no_nans-0.2607-lr_0.02-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,0.18,1.00,1.00,0.66,1.00,0.29,0.21,1.00,1.00,0.41,
4ep-nans-0.2907-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,0.28,0.48,0.63,0.00,0.20,0.02,1.00,1.00,-,
4ep-nans-0.2914-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,-,1.00,0.03,0.11,0.09,0.00,0.00,1.00,1.00,-,
4ep-nans2-0.2886-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,-,0.01,0.00,0.01,1.00,1.00,1.00,1.00,1.00,-,
4ep-nans2-0.2901-lr_0.20-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-1,-,0.03,0.44,0.52,0.87,0.80,0.50,1.00,1.00,-,
5ep-nans-0.2750-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-1,-,1.00,1.00,0.20,1.00,0.97,0.22,1.00,1.00,-,
5ep-nans-0.2934-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,1.00,0.86,0.89,1.00,0.93,0.77,1.00,1.00,-,
5ep-nans-0.2975-lr_0.20-decay_0.97-dec_steps_3000-ep_80k-gclip_1.00e-07-4,-,0.01,0.00,0.01,0.00,0.12,0.04,1.00,1.00,-,
5ep-nans-200ms-0.2228-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,0.60,0.79,0.43,0.16,0.99,0.98,1.00,1.00,-,
5ep-nans-200ms-0.2246-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-8,-,0.46,0.50,0.39,0.92,0.93,0.07,1.00,1.00,-,
5ep-nans-200ms-0.2259-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-7,-,0.00,0.00,0.00,1.00,0.53,0.49,1.00,1.00,-,
5ep-nans-200ms-0.2267-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-11,-,0.99,1.00,0.12,0.00,0.10,0.09,1.00,1.00,-,
6ep-nans-0.2780-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,1.00,0.50,0.66,1.00,0.52,0.52,1.00,1.00,-,
6ep-nans-0.2792-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-4,-,1.00,0.99,0.33,1.00,0.34,0.24,1.00,1.00,-,
6ep-nans-0.2864-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,1.00,0.95,0.56,0.14,0.81,0.62,1.00,1.00,-,
6ep-nans-0.2877-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-2,-,0.76,0.75,0.68,0.00,0.16,0.05,1.00,1.00,-,
6ep-nans-0.2889-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,0.00,0.00,0.00,0.92,0.26,0.18,1.00,1.00,-,
7ep-nans-0.2896-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-10,-,1.00,0.95,0.14,1.00,0.02,0.01,1.00,1.00,-,
7ep-nans-0.2947-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-13,-,1.00,1.00,0.57,1.00,0.69,0.56,1.00,1.00,-,
7ep-nans-0.2949-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-18,-,1.00,1.00,0.45,1.00,0.86,0.69,1.00,1.00,-,
7ep-nans-0.2967-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-4,-,1.00,1.00,0.96,1.00,0.60,0.06,1.00,1.00,-,
7ep-nans-0.2969-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-14,-,0.92,0.98,0.06,0.99,0.08,0.07,1.00,1.00,-,
7ep-nans-0.2995-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07,-,1.00,0.97,0.99,1.00,0.64,0.04,1.00,1.00,-,
7ep-nans-0.2998-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-15,-,0.72,0.97,0.89,1.00,0.23,0.00,1.00,1.00,-,
7ep-nans-0.2999-lr_0.10-decay_0.97-dec_steps_3000-ep_150k-gclip_1.00e-07-7,-,1.00,0.98,0.35,1.00,0.78,0.56,1.00,1.00,-,
current_best-nans,0.88,0.04,0.00,0.00,0.00,1.00,0.03,1.00,1.00,0.00,
current_best-no_nans,0.93,1.00,0.93,0.49,0.31,0.93,0.90,1.00,1.00,-,
test,-,0.00,0.00,0.00,0.92,0.26,0.18,1.00,1.00,-,


==> figures/sim_results_pruned.csv <==
\textbf{1} & 0.05 & 0.00 & 0.00 & 0.81 & 0.16 & 0.15 & 1.00 & 1.00 & 3.17 \\
\textbf{2} & 1.00 & 1.00 & 0.30 & 1.00 & 0.13 & 0.14 & 1.00 & 1.00 & 5.57 \\
\textbf{3} & 1.00 & 0.93 & 0.49 & 0.31 & 0.93 & 0.90 & 1.00 & 1.00 & 6.56 \\
\textbf{4} & 0.03 & 0.44 & 0.52 & 0.87 & 0.80 & 0.50 & 1.00 & 1.00 & 5.16 \\
\textbf{5} & 0.60 & 0.79 & 0.43 & 0.16 & 0.99 & 0.98 & 1.00 & 1.00 & 5.95 \\
\textbf{6} & 1.00 & 0.50 & 0.66 & 1.00 & 0.52 & 0.52 & 1.00 & 1.00 & 6.20 \\
\textbf{7} & 1.00 & 1.00 & 0.57 & 1.00 & 0.69 & 0.56 & 1.00 & 1.00 & 6.82 \\

